Galactic Isotopic Decomposition for the Sculptor Dwarf Spheroidal Galaxy

Stellar evolution models require initial isotopic abundance sets as input, but these abundances are incomplete outside the solar neighborhood, are challenging to infer from elemental observations, and are galaxy specific. Compositions different from the Milky Way (MW) have distinct chemical histories and are important to explore. We present an isotopic history model for the Sculptor dwarf spheroidal galaxy (dSph) based on astrophysical processes, using a complementary approach to GCE models, which can estimate isotopic abundances for future nucleosynthesis studies. We approximated the isotopic composition of Sculptor's late stage evolution using the OMEGA chemical evolution code and used Big Bang Nucleosynthesis (BBN) predictions as the other boundary condition. Isotopic abundances were scaled from late stage evolution to BBN values according to the astrophysical processes responsible for their production. The isotopic abundances were summed into elemental abundances and fit to observational Sculptor abundance data to tune the free parameters. The completed model gives the average isotopic history of Sculptor for massive star, Type Ia SNe, main $s$-process peak, and $r$-process contributions. We find that Type Ia SNe contribute $\approx$ 86 per cent to the late stage evolution Fe abundance, which agrees with other dSph chemical evolution studies, and is greater than typical MW values of $\approx$ 70 per cent found using a similar process. The model also finds that neutron star mergers contribute $\approx$ 30 per cent to the late stage evolution Eu abundance, suggesting that CCSNe may be the dominant $r$-process progenitors in dSphs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
